Component Attention Guided Face Super-Resolution Network: CAGFace

To make the best use of the underlying structure of faces, the collective information through face datasets and the intermediate estimates during the upsampling process, here we introduce a fully convolutional multi-stage neural network for 4$\times$ super-resolution for face images. We implicitly impose facial component-wise attention maps using a segmentation network to allow our network to focus on face-inherent patterns. Each stage of our network is composed of a stem layer, a residual backbone, and spatial upsampling layers. We recurrently apply stages to reconstruct an intermediate image, and then reuse its space-to-depth converted versions to bootstrap and enhance image quality progressively. Our experiments show that our face super-resolution method achieves quantitatively superior and perceptually pleasing results in comparison to state of the art.

==> README.txt <==
# Compile Instructions

## Update
Please update the specific TeX file for each section accordingly.
For example, update `sec_introduction.tex` for the introduction
section.

## Compile
To compile a paper with using official WACV 2020 LaTeX template,
simply `make` in current directory.

## Review PDF
`make open` (recommended) or `xdg-open paper.pdf`

## Anonymous Submission
To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

## More Info
Please refer *WACV LaTeX author guidelines* for more details.


